Plain convergence of goal-oriented adaptive FEM

We discuss goal-oriented adaptivity in the frame of conforming finite element methods and plain convergence of the related a posteriori error estimator for different general marking strategies. We present an abstract analysis for two different settings. First, we consider problems where a local discrete efficiency estimate holds. Second, we show plain convergence in a setting that relies only on structural properties of the error estimators, namely stability on non-refined elements as well as reduction on refined elements. In particular, the second setting does not require reliability and efficiency estimates. Numerical experiments underline our theoretical findings.

==> plots/data/bip-p1-combineProduct.dat <==
nElements,cumulativeDofs,estimator
48,17,3.372e+00
92,53,2.172e+00
201,140,9.794e-01
371,308,5.413e-01
797,680,2.676e-01
1516,1400,1.405e-01
3093,2891,7.221e-02
5754,5692,3.825e-02
11408,11287,1.997e-02
20993,21641,1.068e-02
39692,41279,5.768e-03
73291,77644,3.086e-03
133476,144019,1.710e-03
248653,267806,9.218e-04
449376,491842,5.090e-04
840533,911190,2.758e-04
1485469,1652708,1.544e-04
2668797,2985370,8.717e-05
4651910,5309229,4.926e-05
8158836,9385851,2.810e-05
14803631,16783556,1.558e-05
26213748,29885380,8.767e-06


==> plots/data/bip-p1-combineSum.dat <==
nElements,cumulativeDofs,estimator
48,17,1.678e+01
64,42,1.403e+01
133,99,5.007e+00
256,216,2.629e+00
534,463,1.292e+00
1003,941,6.901e-01
2010,1908,3.528e-01
3923,3825,1.828e-01
7614,7558,9.543e-02
14500,14715,5.017e-02
28287,28726,2.607e-02
52873,54987,1.396e-02
99847,104664,7.455e-03
183129,195889,4.075e-03
333266,362074,2.234e-03
596618,659741,1.252e-03
1069078,1193478,6.962e-04
1954613,2169690,3.828e-04
3478232,3907400,2.154e-04
6250152,7030538,1.204e-04
10925912,12490858,6.880e-05
19051560,22013249,3.918e-05
33872205,38944652,2.209e-05


==> plots/data/bip-p2-combineProduct.dat <==
nElements,cumulativeDofs,estimator
48,81,8.580e-01
76,218,3.236e-01
163,522,9.785e-02
241,974,3.354e-02
406,1741,1.385e-02
621,2929,5.627e-03
955,4765,2.441e-03
1331,7345,1.194e-03
2048,11338,5.219e-04
3182,17567,2.132e-04
4751,26901,9.280e-05
7607,41915,3.865e-05
11530,64712,1.688e-05
17104,98593,7.425e-06
26290,150784,3.238e-06
40262,230797,1.403e-06
60434,351038,6.119e-07
89395,529074,2.755e-07
135834,799817,1.232e-07
200802,1200238,5.611e-08
290216,1779275,2.586e-08
434428,2646460,1.186e-08
649242,3942795,5.347e-09
962224,5864670,2.409e-09
1389058,8639733,1.126e-09
2095139,12826289,5.130e-10
3074138,18969836,2.371e-10
4473390,27911069,1.090e-10
6595120,41094650,5.101e-11


==> plots/data/bip-p2-combineSum.dat <==
nElements,cumulativeDofs,estimator
48,81,1.579e+01
62,190,3.289e+00
109,390,7.182e-01
177,722,2.818e-01
290,1275,1.081e-01
499,2233,3.546e-02
834,3852,1.332e-02
1378,6543,5.058e-03
2196,10852,1.960e-03
3416,17579,8.188e-04
5432,28308,3.335e-04
8273,44680,1.420e-04
12523,69506,6.268e-05
19076,107391,2.730e-05
28974,165020,1.189e-05
43294,251197,5.286e-06
65619,381951,2.331e-06
98454,578242,1.048e-06
143056,863603,4.879e-07
210050,1282784,2.275e-07
306306,1894317,1.070e-07
450320,2793664,4.985e-08
652784,4097571,2.351e-08
959211,6014063,1.098e-08
1382802,8777336,5.269e-09
1996368,12767267,2.522e-09
2879482,18522768,1.208e-09
4197010,26912769,5.751e-10
6051957,39011805,2.776e-10


==> plots/data/bip-p3-combineProduct.dat <==
nElements,cumulativeDofs,estimator
48,193,4.276e-01
76,512,1.079e-01
122,1032,4.503e-02
179,1804,2.021e-02
240,2846,9.753e-03
315,4212,3.076e-03
395,5935,1.559e-03
471,7991,8.030e-04
584,10539,3.596e-04
712,13651,1.808e-04
920,17681,7.552e-05
1162,22788,3.094e-05
1568,29695,1.247e-05
2130,39113,4.761e-06
2821,51609,1.905e-06
3787,68413,7.687e-07
5202,91538,2.991e-07
7141,123348,1.193e-07
9550,165952,4.849e-08
12777,222992,1.997e-08
17072,299295,8.269e-09
23034,402349,3.466e-09
30758,540071,1.467e-09
40239,720318,6.316e-10
53229,958894,2.752e-10
69686,1271396,1.203e-10
91709,1682832,5.349e-11
120436,2223385,2.366e-11
155967,2923595,1.064e-11
204501,3841938,4.783e-12
265197,5033179,2.146e-12
345900,6587270,9.683e-13
452805,8622090,4.350e-13
587912,11264503,1.953e-13
770770,14729237,8.791e-14
1000672,19228026,3.972e-14
1296472,25057330,1.819e-14
1683196,32626232,8.380e-15
2178351,42422634,3.829e-15
2820294,55106845,1.776e-15


==> plots/data/bip-p3-combineSum.dat <==
nElements,cumulativeDofs,estimator
48,193,7.166e+00
62,449,7.500e-01
100,870,2.090e-01
137,1456,8.635e-02
183,2246,2.954e-02
239,3285,1.168e-02
368,4885,5.021e-03
480,6986,1.960e-03
633,9768,8.412e-04
798,13276,3.908e-04
1043,17876,1.684e-04
1341,23802,7.359e-05
1701,31330,3.325e-05
2285,41465,1.378e-05
3169,55548,5.476e-06
4120,73888,2.246e-06
5541,98582,8.935e-07
7495,132033,3.689e-07
10208,177640,1.538e-07
13531,238148,6.333e-08
17653,317145,2.729e-08
23239,421213,1.203e-08
30993,560093,5.185e-09
41130,744480,2.259e-09
53517,984517,9.895e-10
69382,1295834,4.403e-10
90882,1703775,1.968e-10
119207,2239009,8.777e-11
157668,2947136,3.880e-11
205829,3871782,1.706e-11
266801,5070607,7.604e-12
349810,6642713,3.403e-12
457976,8701239,1.528e-12
605176,11421808,6.781e-13
790067,14974004,2.995e-13
1024055,19578738,1.333e-13
1343754,25621618,5.963e-14
1756469,33521126,2.703e-14
2315070,43933581,1.208e-14


==> plots/data/ms-p1-markA.dat <==
nElements,cumulativeDofs,estimator
16,5,1.650e-01
31,16,9.120e-02
46,33,5.056e-02
94,72,3.348e-02
132,128,2.426e-02
183,206,1.741e-02
243,311,1.264e-02
374,475,8.884e-03
509,701,6.344e-03
761,1048,4.462e-03
1022,1522,3.181e-03
1482,2215,2.291e-03
1988,3150,1.651e-03
2895,4531,1.178e-03
3804,6358,8.498e-04
5439,8987,6.210e-04
7246,12503,4.586e-04
10229,17493,3.310e-04
13212,23956,2.451e-04
18569,33074,1.796e-04
24720,45242,1.338e-04
33766,61895,9.966e-05
43410,83325,7.451e-05
59680,112856,5.564e-05
78724,151873,4.130e-05
108505,205696,3.084e-05
139342,274860,2.323e-05
193242,370920,1.748e-05
244564,492600,1.323e-05
334550,659160,9.964e-06
433446,875038,7.619e-06
588800,1168470,5.747e-06
742612,1538657,4.392e-06
986148,2030482,3.356e-06
1262886,2660541,2.568e-06
1690048,3503860,1.964e-06
2146962,4575345,1.507e-06
2899872,6023082,1.153e-06
3633590,7837527,8.875e-07
4869975,10269795,6.781e-07
6257086,13395190,5.244e-07
8292341,17537607,4.039e-07
10313265,22689939,3.128e-07
13667324,29518889,2.415e-07
17286258,38156909,1.867e-07
22944291,49623033,1.437e-07


==> plots/data/ms-p1-markB.dat <==
nElements,cumulativeDofs,estimator
16,5,1.650e-01
52,24,4.846e-02
176,99,1.643e-02
640,392,5.125e-03
2124,1401,1.726e-03
5700,4168,6.507e-04
15320,11691,2.298e-04
44320,33616,7.734e-05
143408,104867,2.448e-05
397372,302822,9.042e-06
1046788,824977,3.238e-06
2846472,2246186,1.150e-06
9114756,6799789,3.635e-07
25569340,19578312,1.339e-07


==> plots/data/ms-p1-markC1.dat <==
nElements,cumulativeDofs,estimator
16,5,1.650e-01
28,15,9.298e-02
43,31,5.161e-02
77,62,3.825e-02
95,101,3.214e-02
145,162,2.502e-02
188,243,1.691e-02
256,355,1.224e-02
329,501,9.855e-03
414,686,8.135e-03
589,955,6.257e-03
764,1305,4.065e-03
1044,1791,3.223e-03
1395,2445,2.653e-03
1865,3328,1.766e-03
2459,4501,1.409e-03
3409,6142,1.119e-03
4249,8193,7.731e-04
5545,10877,6.379e-04
7513,14534,5.078e-04
9432,19133,3.525e-04
12349,25179,2.844e-04
16087,33076,1.978e-04
20893,43348,1.622e-04
26294,56303,1.349e-04
34377,73254,9.444e-05
43207,94596,7.735e-05
56275,122441,6.320e-05
71735,157990,4.479e-05
90540,202880,3.756e-05
114086,259521,3.130e-05
145210,331637,2.234e-05
180790,421496,1.852e-05
232382,537088,1.536e-05
291975,682425,1.104e-05
364989,864157,9.332e-06
454664,1090679,7.855e-06
571948,1375669,5.675e-06
704021,1726612,4.759e-06
890723,2170799,3.984e-06
1113241,2726154,2.885e-06
1394089,3421686,2.445e-06
1714373,4277290,2.076e-06
2160933,5355850,1.507e-06
2637711,6672661,1.274e-06
3297720,8319281,1.074e-06
4108817,10371249,7.826e-07
5125556,12931224,6.631e-07
6284892,16070592,5.673e-07
7910931,20022517,4.133e-07
9577227,24807329,3.509e-07
11873116,30739754,2.976e-07
14846614,38158360,2.179e-07
18176774,47241539,1.849e-07
22625611,58548353,1.584e-07


==> plots/data/ms-p1-markC2.dat <==
nElements,cumulativeDofs,estimator
16,5,1.650e-01
43,21,5.161e-02
127,75,2.475e-02
218,168,1.396e-02
441,364,7.546e-03
712,688,4.309e-03
1344,1315,2.372e-03
2272,2389,1.375e-03
4196,4408,7.418e-04
7648,8112,4.268e-04
12283,14108,2.555e-04
20779,24316,1.524e-04
34901,41520,9.072e-05
59462,70953,5.281e-05
100490,120795,3.232e-05
155741,198143,2.016e-05
254931,324975,1.224e-05
426687,537474,7.606e-06
641065,856945,4.884e-06
1018434,1364868,3.051e-06
1683407,2204892,1.920e-06
2504500,3455039,1.248e-06
3924129,5414620,7.914e-07
6396860,8609803,5.024e-07
9544892,13378186,3.278e-07
14892921,20819824,2.092e-07
23798400,32712794,1.338e-07


==> plots/data/ms-p2-markA.dat <==
nElements,cumulativeDofs,estimator
16,25,4.203e-02
32,78,1.369e-02
48,159,4.305e-03
86,312,2.337e-03
118,525,1.554e-03
152,802,8.568e-04
184,1139,5.664e-04
248,1598,3.058e-04
322,2201,1.711e-04
410,2976,1.083e-04
510,3947,6.229e-05
708,5302,3.673e-05
895,7020,2.241e-05
1161,9262,1.340e-05
1437,12048,7.864e-06
1884,15715,4.745e-06
2460,20516,2.755e-06
3264,26907,1.612e-06
4202,35156,9.617e-07
5706,46381,5.600e-07
7179,60527,3.237e-07
9690,79656,1.888e-07
12458,104289,1.097e-07
16638,137232,6.596e-08
20634,178125,3.985e-08
27940,233566,2.331e-08
34938,302949,1.427e-08
46826,396028,8.409e-09
59066,513515,5.053e-09
77502,667784,3.110e-09
95594,858147,1.910e-09
125753,1108719,1.180e-09
157229,1422119,7.300e-10
205307,1831513,4.417e-10
255117,2340375,2.764e-10
330881,3000577,1.742e-10
405163,3809171,1.098e-10
523429,4854073,6.961e-11
647243,6146363,4.411e-11
826953,7797781,2.756e-11
1016819,9828663,1.772e-11
1297319,12420187,1.145e-11
1578225,15573183,7.352e-12
2018301,19605911,4.726e-12
2477139,24555869,3.052e-12
3149576,30850146,1.917e-12
3859682,38564107,1.245e-12
4885613,48329283,8.094e-13
5944925,60212437,5.210e-13


==> plots/data/ms-p2-markB.dat <==
nElements,cumulativeDofs,estimator
16,25,4.203e-02
48,106,4.305e-03
176,435,1.099e-03
288,980,3.314e-04
520,1977,9.324e-05
1172,4250,2.332e-05
2384,8911,6.330e-06
5064,18880,1.562e-06
10012,38677,4.104e-07
20792,79926,1.010e-07
40100,159639,2.673e-08
82736,324420,6.532e-09
162136,647681,1.702e-09
328632,1303518,4.184e-10
644060,2589571,1.084e-10
1309352,5205360,2.654e-11
2558384,10317941,6.862e-12
5210240,20732514,1.677e-12


==> plots/data/ms-p2-markC1.dat <==
nElements,cumulativeDofs,estimator
16,25,4.203e-02
24,64,3.126e-02
32,117,1.369e-02
48,198,4.305e-03
68,317,3.309e-03
94,486,2.128e-03
130,723,1.476e-03
164,1024,8.131e-04
216,1425,4.516e-04
286,1962,2.916e-04
341,2604,2.065e-04
411,3382,1.192e-04
494,4323,7.612e-05
611,5487,5.636e-05
703,6831,3.480e-05
883,8527,2.477e-05
1115,10677,1.394e-05
1374,13340,9.582e-06
1737,16716,6.513e-06
2055,20714,3.923e-06
2590,25771,2.742e-06
3401,32435,1.909e-06
4075,40431,1.093e-06
5161,50581,7.559e-07
6369,63123,4.199e-07
7865,78633,2.938e-07
10274,98930,2.018e-07
12660,123965,1.113e-07
15876,155392,7.792e-08
20422,195879,5.489e-08
24348,244172,3.021e-08
30444,304605,2.135e-08
39648,383392,1.512e-08
47506,477831,8.358e-09
59368,595934,5.978e-09
73194,741611,3.355e-09
89866,920562,2.382e-09
111231,1142158,1.702e-09
137157,1415482,9.790e-10
167349,1749084,7.067e-10
207306,2162497,5.056e-10
251620,2664394,2.901e-10
306330,3275583,2.126e-10
380340,4034662,1.538e-10
455534,4943905,8.948e-11
552976,6047832,6.599e-11
690410,7426433,4.813e-11
826486,9076950,2.776e-11
999270,11072809,2.066e-11
1245144,13560164,1.537e-11
1463836,16484579,8.957e-12
1767656,20016354,6.614e-12
2189214,24390843,4.947e-12
2603666,29593772,2.920e-12
3153322,35895625,2.139e-12
3872956,43636314,1.583e-12
4541498,52713533,9.480e-13
5524522,63756302,7.086e-13


==> plots/data/ms-p2-markC2.dat <==
nElements,cumulativeDofs,estimator
16,25,4.203e-02
40,92,1.008e-02
48,173,4.305e-03
104,360,1.917e-03
147,630,1.022e-03
224,1047,4.228e-04
344,1696,1.837e-04
464,2575,8.242e-05
726,3962,3.390e-05
1061,6004,1.448e-05
1722,9345,5.681e-06
2826,14862,2.131e-06
4561,23810,7.706e-07
7548,38675,2.964e-07
12119,62615,1.143e-07
19253,100751,4.480e-08
31347,162967,1.782e-08
48734,259826,7.336e-09
74651,408378,3.073e-09
117412,642263,1.301e-09
181429,1003953,5.439e-10
275959,1554435,2.310e-10
424763,2402177,1.005e-10
659809,3719577,4.262e-11
986737,5690315,1.872e-11
1461659,8610299,8.513e-12
2232232,13070626,3.821e-12
3242732,19551025,1.768e-12
4718200,28981424,8.164e-13
7036678,43047437,3.770e-13


==> plots/data/ms-p3-markA.dat <==
nElements,cumulativeDofs,estimator
16,61,2.434e-02
32,188,8.189e-03
48,381,2.727e-03
79,709,1.712e-03
96,1112,1.270e-03
124,1635,6.593e-04
152,2278,3.741e-04
179,3038,2.335e-04
196,3873,1.731e-04
224,4828,8.973e-05
252,5903,5.070e-05
312,7242,3.011e-05
372,8845,1.651e-05
430,10703,1.111e-05
488,12816,7.477e-06
547,15187,5.029e-06
606,17816,3.366e-06
710,20898,1.625e-06
827,24490,9.868e-07
1005,28871,5.487e-07
1177,34014,3.061e-07
1397,40129,1.812e-07
1635,47291,1.023e-07
2011,56127,5.465e-08
2347,66454,3.265e-08
2831,78935,1.857e-08
3283,93426,1.132e-08
3970,110986,6.449e-09
4664,131651,3.717e-09
5670,156804,2.132e-09
6659,186373,1.232e-09
8171,222698,7.035e-10
9616,265473,4.071e-10
11696,317560,2.343e-10
13733,378764,1.379e-10
16475,452256,8.175e-11
19197,537940,4.838e-11
23243,641768,2.931e-11
27238,763503,1.767e-11
32785,910111,1.059e-11
38083,1080479,6.422e-12
45259,1283052,3.966e-12
52515,1518187,2.454e-12
61910,1795499,1.528e-12
71275,2114856,9.575e-13
84338,2492869,6.040e-13
97374,2929418,3.840e-13
116057,3449904,2.404e-13
134055,4051246,1.524e-13
157407,4757513,9.503e-14
180699,5568462,6.120e-14
210948,6515368,3.938e-14
241399,7599125,2.549e-14
281602,8863569,1.650e-14
320969,10304956,1.072e-14
376506,11996033,7.047e-15
430815,13931274,4.617e-15
503322,16192525,3.016e-15
573924,18771200,1.949e-15
659646,21735333,1.304e-15
747382,25093996,8.820e-16
859826,28958372,5.934e-16
973450,33333759,4.015e-16
1117130,38355352,2.694e-16
1259270,44016221,1.816e-16
1449219,50531424,1.242e-16
1638319,57897193,8.388e-17
1889848,66394373,5.682e-17
2135400,75996039,3.842e-17
2445597,86993044,2.564e-17


==> plots/data/ms-p3-markB.dat <==
nElements,cumulativeDofs,estimator
16,61,2.434e-02
56,290,2.720e-03
160,975,6.829e-04
272,2152,1.728e-04
384,3821,4.521e-05
544,6192,1.211e-05
864,9973,3.015e-06
1224,15350,7.919e-07
1876,23625,2.081e-07
2976,36796,5.269e-08
4784,58019,1.311e-08
7496,91368,3.288e-09
12040,145051,8.403e-10
19740,233228,2.043e-10
30376,369087,5.197e-11
47520,581890,1.338e-11
77472,929195,3.280e-12
119624,1465812,8.300e-13
186440,2302681,2.131e-13
301880,3658466,5.261e-14
471316,5775993,1.319e-14
731192,9062080,3.389e-15
1187828,14401967,8.350e-16
1862564,22776732,2.086e-16
2891548,35780083,5.348e-17


==> plots/data/ms-p3-markC1.dat <==
nElements,cumulativeDofs,estimator
16,61,2.434e-02
24,155,1.815e-02
32,282,8.189e-03
58,523,3.330e-03
82,869,1.950e-03
112,1344,1.045e-03
150,1984,6.395e-04
200,2843,4.433e-04
228,3819,2.737e-04
246,4873,1.510e-04
302,6176,1.050e-04
342,7653,5.147e-05
378,9286,2.643e-05
414,11075,1.452e-05
475,13131,1.061e-05
543,15487,5.924e-06
607,18125,3.636e-06
681,21087,2.174e-06
747,24334,1.482e-06
850,28034,1.012e-06
978,32301,7.305e-07
1134,37258,3.848e-07
1306,42983,2.692e-07
1478,49470,1.580e-07
1689,56890,1.033e-07
1929,65372,7.261e-08
2209,75096,3.793e-08
2571,86428,2.634e-08
3076,100016,1.787e-08
3612,116001,1.205e-08
4118,134239,6.190e-09
4758,155333,4.341e-09
5516,179799,2.349e-09
6458,208471,1.614e-09
7542,241979,1.151e-09
8591,280173,6.150e-10
9966,324538,4.306e-10
11617,376286,2.326e-10
13402,436029,1.620e-10
15580,505525,1.127e-10
18394,587645,7.913e-11
21160,682155,4.061e-11
24616,792163,2.941e-11
28783,920846,2.098e-11
32679,1066980,1.140e-11
37640,1235383,8.184e-12
43658,1430819,5.925e-12
49294,1651533,3.302e-12
56460,1904434,2.391e-12
65442,2197661,1.762e-12
74036,2529462,9.746e-13
85315,2911918,7.146e-13
97753,3350207,4.047e-13
110828,3847236,3.014e-13
125567,4410475,2.239e-13
142737,5050892,1.680e-13
161221,5774337,9.470e-14
181194,6587566,7.171e-14
206117,7512827,5.413e-14
231383,8551611,3.155e-14
261736,9726838,2.393e-14
298971,11069474,1.806e-14
334059,12569793,1.073e-14
378994,14272138,8.142e-15
430676,16206860,6.174e-15
480580,18365910,3.661e-15
539236,20788696,2.769e-15
609037,23525399,2.125e-15
680145,26581797,1.270e-15
760098,29997775,9.844e-16
851868,33826538,7.654e-16
951766,38104494,4.629e-16
1058646,42863152,3.621e-16
1188596,48206324,2.807e-16
1321606,54147654,1.721e-16
1474805,60778054,1.348e-16
1653045,68210198,1.058e-16
1838971,76478550,6.490e-17
2035303,85630015,5.082e-17
2265774,95818280,3.989e-17


==> plots/data/ms-p3-markC2.dat <==
nElements,cumulativeDofs,estimator
16,61,2.434e-02
32,188,8.189e-03
48,381,2.727e-03
97,787,1.251e-03
138,1373,5.415e-04
166,2079,2.806e-04
202,2941,1.480e-04
262,4061,4.968e-05
354,5583,2.126e-05
438,7465,8.481e-06
562,9884,3.403e-06
714,12969,1.359e-06
994,17281,4.705e-07
1405,23405,1.570e-07
1939,31899,5.379e-08
2636,43486,1.979e-08
3892,60662,6.585e-09
5464,84849,2.280e-09
7531,118282,8.317e-10
10386,164477,3.099e-10
14708,230004,1.107e-10
20378,320932,4.073e-11
27753,444941,1.639e-11
37034,610554,6.770e-12
50339,835861,2.763e-12
67459,1138037,1.145e-12
89743,1540254,4.864e-13
118731,2072722,2.162e-13
153053,2759345,9.976e-14
198721,3651189,4.603e-14
256521,4802791,2.114e-14
329576,6282764,9.900e-15
428867,8209215,4.622e-15
553679,10696762,2.149e-15
713118,13901267,1.008e-15
914095,18009504,4.800e-16
1158584,23217376,2.336e-16
1472198,29835713,1.155e-16
1862704,38210616,5.786e-17
2322551,48653869,2.914e-17

